BitSparse: Compact Activation Storage for ReLU Feed-Forward Networks

Reducing memory use in large language model (LLM) training is an ongoing challenge. Activation checkpointing saves memory by recomputation, while lossy compression changes the stored activations. The reemergence of sparse $\relu$ and $\relu^2$ activations creates a third opportunity: losslessly compressing the activation cache itself. We present BitSparse, a GPU-resident lossless compression format for sparse activations. Compression and reconstruction run in custom Triton kernels fused into an autograd function, shrinking the activation cache while recovering it exactly for the backward pass. Bfloat16 (BF16) and FP8 activations are supported. Optional sign-bit packing further increases compression up to close to the theoretical limit. We analyze its compression ratio and compare it to the theoretical optimum. BitSparse lowers per-token VRAM by 31\% and 30\% Modded-NanoGPT and Nemotron-H respectively, with overheads of no more than 1\% at practical sequence lengths. Additionally, a new preallocated buffer system avoids host synchronization during training when variable size tensors are allocated.

==> figures/bitsparse_codec.tikz <==
% Include after \usepackage{tikz}; no extra TikZ libraries are required.
% Two stages of the compaction pipeline: 01 the forward-pass activation row,
% and 02 the bitmask plus packed value array that replaces it in the cache.
% Payload cells are contiguous; sign bits are omitted, not left as gaps.
% The colour definitions below stay inside the group on purpose: xcolor's
% \definecolor emits whatsits that change the measured picture size, and the
% overview scales this picture with \resizebox.
\begingroup
\definecolor{codecInk}{HTML}{23364D}
\definecolor{codecBlue}{HTML}{346A9A}
\definecolor{codecTeal}{HTML}{287E80}
\definecolor{codecValue}{HTML}{7853A0}
\definecolor{codecSign}{HTML}{BD493D}
\begin{tikzpicture}[
    x=1cm, y=1cm,
    every node/.style={font=\small,text=codecInk},
    byte/.style={minimum width=1.68cm,minimum height=0.52cm,
                 inner sep=0pt,font=\ttfamily\small,line width=0.45pt},
    nonzero/.style={byte,draw=codecBlue!65,fill=codecBlue!7},
    zero/.style={byte,draw=black!25,fill=black!2,text=black!55},
    heading/.style={anchor=base west,inner sep=0pt,font=\small\bfseries},
    stage/.style={anchor=base west,inner sep=0pt,font=\footnotesize\bfseries,text=codecBlue},
    note/.style={anchor=west,align=left,font=\footnotesize,text=codecInk!85},
    % Double-headed: the same lanes gather values into the packed array on
    % compression and scatter them back out on decompression.
    flow/.style={<->,>=stealth,line width=0.65pt,draw=codecBlue!85,
                 line join=miter}
]
    % Quiet container groups the two arrays that form the encoded data.
    \filldraw[fill=codecBlue!2,draw=codecBlue!22,line width=0.45pt,
              rounded corners=2pt] (-0.2,-1.55) rectangle (11.96,-3.12);

    \node[stage] at (0,0.64) {01};
    \node[heading] at (0.55,0.64) {Forward-pass $\relu$ activations};

    \foreach \i/\bits/\kind in {
        0/0110110/nonzero,
        1/0000000/zero,
        2/1001001/nonzero,
        3/0000000/zero,
        4/0000000/zero,
        5/0100011/nonzero,
        6/0000000/zero} {
        \def\zeroKind{zero}
        \ifx\kind\zeroKind
            \def\signDigit{0}
        \else
            \def\signDigit{\textcolor{codecSign}{0}}
        \fi
        \node[\kind] (input\i) at (0.84+1.68*\i,0)
            {\signDigit\bits};
    }

    \node[stage] at (0,-2.03) {02};
    \node[heading] at (0.55,-2.03) {Cached activations reduce memory};
    \node[anchor=base west,inner sep=0pt,
          font=\footnotesize,text=codecSign] at (0.55,-2.49)
        {Sign bits are discarded};
    \foreach \i/\bits in {
        0/0110110,1/1001001,2/0100011} {
        \node[byte,draw=codecValue!70,fill=codecValue!9,text=codecValue!85!black,
              minimum width=1.47cm] (value\i)
            at (8.085+1.47*\i,-2.49) {\bits};
    }

    % Seven logical mask bits, directly adjacent to the packed payloads.
    \node[heading,anchor=base,text=codecTeal] at (6.615,-2.03) {Bitmask $\mathbf{m}$};
    \node[byte,minimum width=1.47cm,draw=codecTeal!65,fill=codecTeal!10,text=codecTeal!85!black]
        at (6.615,-2.49) {1010010};
    \node[heading,anchor=base,text=codecValue] at (10.29,-2.03) {Values $\mathbf{v}$};

    % Connect each nonzero to its packed slot in both directions. Staggered
    % orthogonal lanes keep the value paths separate; zeros are reconstructed
    % from the mask rather than stored.
    \foreach \source/\packed in {0/0,2/1,5/2} {
        \draw[flow] (input\source.south)
            -- (0.84+1.68*\source,-1.35+0.3*\packed)
            -- (8.085+1.47*\packed,-1.35+0.3*\packed)
            -- (value\packed.north);
    }

    % The row above is one tile. The 32-bit per-tile prefix array that locates
\end{tikzpicture}
\endgroup

